Can stable and accurate neural networks be computed? -- On the barriers of deep learning and Smale's 18th problem

Deep learning (DL) has had unprecedented success and is now entering scientific computing with full force. However, current DL methods typically suffer from instability, even when universal approximation properties guarantee the existence of stable neural networks (NNs). We address this paradox by demonstrating basic well-conditioned problems in scientific computing where one can prove the existence of NNs with great approximation qualities, however, there does not exist any algorithm, even randomised, that can train (or compute) such a NN. For any positive integers $K > 2$ and $L$, there are cases where simultaneously: (a) no randomised training algorithm can compute a NN correct to $K$ digits with probability greater than $1/2$, (b) there exists a deterministic training algorithm that computes a NN with $K-1$ correct digits, but any such (even randomised) algorithm needs arbitrarily many training data, (c) there exists a deterministic training algorithm that computes a NN with $K-2$ correct digits using no more than $L$ training samples. These results imply a classification theory describing conditions under which (stable) NNs with a given accuracy can be computed by an algorithm. We begin this theory by establishing sufficient conditions for the existence of algorithms that compute stable NNs in inverse problems. We introduce Fast Iterative REstarted NETworks (FIRENETs), which we both prove and numerically verify are stable. Moreover, we prove that only $\mathcal{O}(|\log(\epsilon)|)$ layers are needed for an $\epsilon$-accurate solution to the inverse problem.

==> stability_test_info.txt <==


-------------------- Count: 006 ----------------------
algorithm: sr_lasso_exponential

stab_lambda: 0.01, stab_gamma: 0.9, stab_tau: 0.001, max_num_noise_iter: 300
Use exponential_decay: False, learning_rate: 0.01
n_iter: 5, lambda: 0.00025, sigma: 1, tau: 1, wname: db1, nres: 6, use_weights: True, sparsity_levels: [4, 12, 48, 50, 100, 100, 100], x0 = 0
itr: 1, im_nbr: 0, norm: 0.2097075824764047, target norm: 8.0, |f(Ax) - f(A(x+r))|: 3.759804094362192e-05
itr: 1, im_nbr: 0, norm: 0.20965034203331767, target norm: 8.0, |f(Ax) - f(A(x+r))|: 9.183774616628252e-05
itr: 1, im_nbr: 0, norm: 0.20957706104813725, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.00016167779905813484
itr: 1, im_nbr: 0, norm: 0.2094888645897249, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0002463506349533328
itr: 1, im_nbr: 0, norm: 0.20938667769779376, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.00034535356696315347
itr: 1, im_nbr: 0, norm: 0.2092712443885151, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.00045844899653648525
itr: 1, im_nbr: 0, norm: 0.20914314330595493, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0005856734006804095
itr: 1, im_nbr: 0, norm: 0.20900280050500084, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0007273549362893244
itr: 1, im_nbr: 0, norm: 0.2088504995171093, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0008841452309784147
itr: 1, im_nbr: 0, norm: 0.20868638886290802, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.001057064159101378
itr: 1, im_nbr: 0, norm: 0.2085104874027924, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0012475592607297948
itr: 1, im_nbr: 0, norm: 0.2083226876640686, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0014575847587088228
itr: 1, im_nbr: 0, norm: 0.2081227570705052, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0016897054523351206
itr: 1, im_nbr: 0, norm: 0.20791033714547608, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0019472244765188923
itr: 1, im_nbr: 0, norm: 0.20768494135155885, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.002234350071922526
itr: 1, im_nbr: 0, norm: 0.20744595080362238, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0025563934093479753
itr: 1, im_nbr: 0, norm: 0.20719260891627359, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.002920014335934197
itr: 1, im_nbr: 0, norm: 0.2069240145060435, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.003333516013956999
itr: 1, im_nbr: 0, norm: 0.2066391152685998, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.003807187893879146
itr: 1, im_nbr: 0, norm: 0.20633670055757786, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.004353725113879577
itr: 1, im_nbr: 0, norm: 0.20601539591970958, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.004988752489169485
itr: 1, im_nbr: 0, norm: 0.2056736594245793, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.00573138917288728
itr: 1, im_nbr: 0, norm: 0.20530978815144438, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.006604934630067748
itr: 1, im_nbr: 0, norm: 0.2049219334497881, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.007637693268297398
itr: 1, im_nbr: 0, norm: 0.20450813377748886, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.008863963926514808
itr: 1, im_nbr: 0, norm: 0.2040663757256969, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.010325020619741153
itr: 1, im_nbr: 0, norm: 0.2035947157911781, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.012070991592560941
itr: 1, im_nbr: 0, norm: 0.20309143778978353, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.014162382838453164
itr: 1, im_nbr: 0, norm: 0.20255534668526695, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.01667208248572318
itr: 1, im_nbr: 0, norm: 0.20198621184591878, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.019687941164199828
itr: 1, im_nbr: 0, norm: 0.20138544152292512, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.023316395201023306
itr: 1, im_nbr: 0, norm: 0.20075712285558234, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.027685706657423457
itr: 1, im_nbr: 0, norm: 0.20010959029721773, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.03295107781713039
itr: 1, im_nbr: 0, norm: 0.19945779725776558, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.03929944272381193
itr: 1, im_nbr: 0, norm: 0.19882680985437176, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.04695751156200767
itr: 1, im_nbr: 0, norm: 0.19825700705806867, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.05619967141580544
itr: 1, im_nbr: 0, norm: 0.19781165043252652, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.06735940247334973
itr: 1, im_nbr: 0, norm: 0.19758795435857296, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.08083747713105797
itr: 1, im_nbr: 0, norm: 0.1977326976613208, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.09712040595295082
itr: 1, im_nbr: 0, norm: 0.1984638118377115, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.11679583508937282
itr: 1, im_nbr: 0, norm: 0.20009900678884335, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.1405750892709437
itr: 1, im_nbr: 0, norm: 0.20309159360193876, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.16931442115148387
itr: 1, im_nbr: 0, norm: 0.20806942954164714, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.20404845941745134
itr: 1, im_nbr: 0, norm: 0.21587263979325325, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.24600914830121204
itr: 1, im_nbr: 0, norm: 0.22757343238804106, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.2966827628761916
itr: 1, im_nbr: 0, norm: 0.24447487171864177, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.35785249977109196
itr: 1, im_nbr: 0, norm: 0.26808163986101347, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.4316791456417718
itr: 1, im_nbr: 0, norm: 0.3000540693435503, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.5206100119870681
itr: 1, im_nbr: 0, norm: 0.3421690947240686, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.6275329784098951
itr: 1, im_nbr: 0, norm: 0.3963404931275886, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.7558941373458753
itr: 1, im_nbr: 0, norm: 0.4646830099559618, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.9095605058604284
itr: 1, im_nbr: 0, norm: 0.5495052030371005, target norm: 8.0, |f(Ax) - f(A(x+r))|: 1.0925387356001799
itr: 1, im_nbr: 0, norm: 0.6534072040693729, target norm: 8.0, |f(Ax) - f(A(x+r))|: 1.3090978732738638
itr: 1, im_nbr: 0, norm: 0.7791232018168726, target norm: 8.0, |f(Ax) - f(A(x+r))|: 1.563176285618493
itr: 1, im_nbr: 0, norm: 0.9296281866295093, target norm: 8.0, |f(Ax) - f(A(x+r))|: 1.858464624570905
itr: 1, im_nbr: 0, norm: 1.1078801350723504, target norm: 8.0, |f(Ax) - f(A(x+r))|: 2.1965270779570987
itr: 1, im_nbr: 0, norm: 1.3158535936764624, target norm: 8.0, |f(Ax) - f(A(x+r))|: 2.577247468010005
itr: 1, im_nbr: 0, norm: 1.555686520429472, target norm: 8.0, |f(Ax) - f(A(x+r))|: 2.9988208381163
itr: 1, im_nbr: 0, norm: 1.8281157089978917, target norm: 8.0, |f(Ax) - f(A(x+r))|: 3.4578720388381785
itr: 1, im_nbr: 0, norm: 2.1339213343565357, target norm: 8.0, |f(Ax) - f(A(x+r))|: 3.9565110461468835
itr: 1, im_nbr: 0, norm: 2.4749490598584445, target norm: 8.0, |f(Ax) - f(A(x+r))|: 4.499252015399746
itr: 1, im_nbr: 0, norm: 2.853650966009379, target norm: 8.0, |f(Ax) - f(A(x+r))|: 5.089619736730722
itr: 1, im_nbr: 0, norm: 3.27258005656505, target norm: 8.0, |f(Ax) - f(A(x+r))|: 5.730365082784046
itr: 1, im_nbr: 0, norm: 3.734455914188264, target norm: 8.0, |f(Ax) - f(A(x+r))|: 6.4258836242609565
itr: 1, im_nbr: 0, norm: 4.2429968474519315, target norm: 8.0, |f(Ax) - f(A(x+r))|: 7.173619881746411
itr: 1, im_nbr: 0, norm: 4.798586320496378, target norm: 8.0, |f(Ax) - f(A(x+r))|: 7.975552492497605
itr: 1, im_nbr: 0, norm: 5.407939596225938, target norm: 8.0, |f(Ax) - f(A(x+r))|: 8.844660815350789
itr: 1, im_nbr: 0, norm: 6.075489863043978, target norm: 8.0, |f(Ax) - f(A(x+r))|: 9.768825867705916
itr: 1, im_nbr: 0, norm: 6.802556938692284, target norm: 8.0, |f(Ax) - f(A(x+r))|: 10.750200836422612
itr: 1, im_nbr: 0, norm: 7.592989880471427, target norm: 8.0, |f(Ax) - f(A(x+r))|: 11.791882662701992
itr: 1, im_nbr: 0, norm: 8.452212978684527, target norm: 8.0, |f(Ax) - f(A(x+r))|: 12.896463802875319
itr: 1, im_nbr: 1, norm: 0.20855686717036906, target norm: 8.0, |f(Ax) - f(A(x+r))|: 3.742060694160929e-05
itr: 1, im_nbr: 1, norm: 0.20849994302394817, target norm: 8.0, |f(Ax) - f(A(x+r))|: 9.140545748150841e-05
itr: 1, im_nbr: 1, norm: 0.20842707042743447, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.00016091962379793435
itr: 1, im_nbr: 1, norm: 0.2083393703472444, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.00024520152853545326
itr: 1, im_nbr: 1, norm: 0.20823776493888096, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.00034375447213701334
itr: 1, im_nbr: 1, norm: 0.20812299638678486, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0004563469621162454
itr: 1, im_nbr: 1, norm: 0.2079956424824926, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0005830217956203545
itr: 1, im_nbr: 1, norm: 0.20785612920650107, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0007241159419522339
itr: 1, im_nbr: 1, norm: 0.20770474067092828, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0008802913314462395
itr: 1, im_nbr: 1, norm: 0.20754162663758313, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0010525802573431357
itr: 1, im_nbr: 1, norm: 0.20736680774913857, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0012424459493352467
itr: 1, im_nbr: 1, norm: 0.20718017874687908, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.001451862471432079
itr: 1, im_nbr: 1, norm: 0.2069815097189303, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0016834175961688122
itr: 1, im_nbr: 1, norm: 0.20677044532950295, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0019404425400544449
itr: 1, im_nbr: 1, norm: 0.2065465025239908, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0022271773284657068
itr: 1, im_nbr: 1, norm: 0.20630906631261225, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0025489704495512975
itr: 1, im_nbr: 1, norm: 0.2060573844351396, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0029125213572840296
itr: 1, im_nbr: 1, norm: 0.20579056097685935, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.003326172268426488
itr: 1, im_nbr: 1, norm: 0.2055075492115647, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.003800262244142515
itr: 1, im_nbr: 1, norm: 0.20520714376835403, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.004347550142746111
itr: 1, im_nbr: 1, norm: 0.20488797673504078, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.00498369338553547
itr: 1, im_nbr: 1, norm: 0.2045485157054198, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.005727814249804158
itr: 1, im_nbr: 1, norm: 0.20418706979535195, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.00660320842023778
itr: 1, im_nbr: 1, norm: 0.20380180201158768, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.007638163634024979
itr: 1, im_nbr: 1, norm: 0.20339076929803868, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.00886689745622438
itr: 1, im_nbr: 1, norm: 0.20295198546531223, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.010330763339152239
itr: 1, im_nbr: 1, norm: 0.202483527700433, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.012079731603253438
itr: 1, im_nbr: 1, norm: 0.2019837220457037, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.014174013503823215
itr: 1, im_nbr: 1, norm: 0.20145143063124205, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.016686086733009142
itr: 1, im_nbr: 1, norm: 0.20088650090226348, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0197034702907274
itr: 1, im_nbr: 1, norm: 0.20029044436699436, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.023331701548030968
itr: 1, im_nbr: 1, norm: 0.19966748791953454, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.027698092690473755
itr: 1, im_nbr: 1, norm: 0.1990261474846425, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.03295638799450461
itr: 1, im_nbr: 1, norm: 0.19838158974011058, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.03929241030523567
itr: 1, im_nbr: 1, norm: 0.19775915065430538, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.046930786208464664
itr: 1, im_nbr: 1, norm: 0.1971995253777443, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.05614160442988347
itr: 1, im_nbr: 1, norm: 0.1967663538087632, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.06725147785299129
itr: 1, im_nbr: 1, norm: 0.1965570201031802, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.08065503656273695
itr: 1, im_nbr: 1, norm: 0.19671834698624133, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0968344123589156
itr: 1, im_nbr: 1, norm: 0.19746779021926814, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.11636020158831117
itr: 1, im_nbr: 1, norm: 0.19912132253296358, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.13993412119571103
itr: 1, im_nbr: 1, norm: 0.20212889201260908, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.1683975847848505
itr: 1, im_nbr: 1, norm: 0.20711322516211889, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.20277318701902566
itr: 1, im_nbr: 1, norm: 0.21490551593941865, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.2442859749926136
itr: 1, im_nbr: 1, norm: 0.22656713851080545, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.2943957250406987
itr: 1, im_nbr: 1, norm: 0.2433828681349757, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.35483584600872015
itr: 1, im_nbr: 1, norm: 0.26683242555259395, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.42770836772664533
itr: 1, im_nbr: 1, norm: 0.29855499904015126, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.5155294378680679
itr: 1, im_nbr: 1, norm: 0.3403246585509831, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.6211992737153025
itr: 1, im_nbr: 1, norm: 0.3940346560104594, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.7480315931531984
itr: 1, im_nbr: 1, norm: 0.46177552817005013, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.8998548031420481
itr: 1, im_nbr: 1, norm: 0.5458679725346807, target norm: 8.0, |f(Ax) - f(A(x+r))|: 1.0808152704969582
itr: 1, im_nbr: 1, norm: 0.6488953820740099, target norm: 8.0, |f(Ax) - f(A(x+r))|: 1.295393059534893
itr: 1, im_nbr: 1, norm: 0.7737517702454929, target norm: 8.0, |f(Ax) - f(A(x+r))|: 1.5478392504410725
itr: 1, im_nbr: 1, norm: 0.923385993713031, target norm: 8.0, |f(Ax) - f(A(x+r))|: 1.8415372039149869
itr: 1, im_nbr: 1, norm: 1.100636230419017, target norm: 8.0, |f(Ax) - f(A(x+r))|: 2.1782728251634835
itr: 1, im_nbr: 1, norm: 1.3081707783628305, target norm: 8.0, |f(Ax) - f(A(x+r))|: 2.5600652619533197
itr: 1, im_nbr: 1, norm: 1.5488879633720116, target norm: 8.0, |f(Ax) - f(A(x+r))|: 2.9864305314527715
itr: 1, im_nbr: 1, norm: 1.8239199540143691, target norm: 8.0, |f(Ax) - f(A(x+r))|: 3.455077826915758
itr: 1, im_nbr: 1, norm: 2.1349365214098333, target norm: 8.0, |f(Ax) - f(A(x+r))|: 3.9665129038644826
itr: 1, im_nbr: 1, norm: 2.4833497629369607, target norm: 8.0, |f(Ax) - f(A(x+r))|: 4.520246522599871
itr: 1, im_nbr: 1, norm: 2.869982609095748, target norm: 8.0, |f(Ax) - f(A(x+r))|: 5.116703303947174
itr: 1, im_nbr: 1, norm: 3.2967140283510874, target norm: 8.0, |f(Ax) - f(A(x+r))|: 5.759057338703789
itr: 1, im_nbr: 1, norm: 3.7662328001318035, target norm: 8.0, |f(Ax) - f(A(x+r))|: 6.4531133158467116
itr: 1, im_nbr: 1, norm: 4.282267922097535, target norm: 8.0, |f(Ax) - f(A(x+r))|: 7.200841524705364
itr: 1, im_nbr: 1, norm: 4.847267401169851, target norm: 8.0, |f(Ax) - f(A(x+r))|: 8.000841894939308
itr: 1, im_nbr: 1, norm: 5.464331102835915, target norm: 8.0, |f(Ax) - f(A(x+r))|: 8.858419396407454
itr: 1, im_nbr: 1, norm: 6.137975573523668, target norm: 8.0, |f(Ax) - f(A(x+r))|: 9.777233840538713
itr: 1, im_nbr: 1, norm: 6.871450746024518, target norm: 8.0, |f(Ax) - f(A(x+r))|: 10.754957377117215
itr: 1, im_nbr: 1, norm: 7.669226777642694, target norm: 8.0, |f(Ax) - f(A(x+r))|: 11.794596767059693
itr: 1, im_nbr: 1, norm: 8.535921682985867, target norm: 8.0, |f(Ax) - f(A(x+r))|: 12.898240383101387
itr: 1, im_nbr: 2, norm: 0.2088771041236411, target norm: 8.0, |f(Ax) - f(A(x+r))|: 3.7504910395131445e-05
itr: 1, im_nbr: 2, norm: 0.20882011558295407, target norm: 8.0, |f(Ax) - f(A(x+r))|: 9.158884377358471e-05
itr: 1, im_nbr: 2, norm: 0.2087471971931592, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0001611960010660402
itr: 1, im_nbr: 2, norm: 0.20865949452338714, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0002455435974751456
itr: 1, im_nbr: 2, norm: 0.20855795638589736, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.00034411476317437593
itr: 1, im_nbr: 2, norm: 0.2084433533790832, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0004566601688232513
itr: 1, im_nbr: 2, norm: 0.20831629325036916, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0005832100207809961
itr: 1, im_nbr: 2, norm: 0.20817723320200027, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0007240973994918369
itr: 1, im_nbr: 2, norm: 0.20802648978014565, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0008799917506720281
itr: 1, im_nbr: 2, norm: 0.20786424628404163, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0010519494418835152
itr: 1, im_nbr: 2, norm: 0.20769055794891916, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0012414812382290706
itr: 1, im_nbr: 2, norm: 0.2075053551944708, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0014506407503941112
itr: 1, im_nbr: 2, norm: 0.20730844454400488, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0016821409304325155
itr: 1, im_nbr: 2, norm: 0.20709950808241132, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0019394965940074357
itr: 1, im_nbr: 2, norm: 0.20687810102743262, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.002227206295372336
itr: 1, im_nbr: 2, norm: 0.20664364757503545, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0025509744678665035
itr: 1, im_nbr: 2, norm: 0.20639543555615344, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.002917984023177001
itr: 1, im_nbr: 2, norm: 0.20613260974804826, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0033372177627669806
itr: 1, im_nbr: 2, norm: 0.20585416542800725, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.003819849035107206
itr: 1, im_nbr: 2, norm: 0.2055589415996106, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.004379703927120104
itr: 1, im_nbr: 2, norm: 0.20524561708050645, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.005033792424364648
itr: 1, im_nbr: 2, norm: 0.2049127101004513, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.005802944410304287
itr: 1, im_nbr: 2, norm: 0.20455858594991486, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.006712601399812371
itr: 1, im_nbr: 2, norm: 0.20418147704544, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.007793690713363808
itr: 1, im_nbr: 2, norm: 0.20377952774539113, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.009083714234709044
itr: 1, im_nbr: 2, norm: 0.2033508691479261, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.01062812466973102
itr: 1, im_nbr: 2, norm: 0.20289374700076643, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.012481940818017923
itr: 1, im_nbr: 2, norm: 0.20240673848424856, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.014711628140960088
itr: 1, im_nbr: 2, norm: 0.20188909074487038, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.017397452360464638
itr: 1, im_nbr: 2, norm: 0.20134125510716586, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.020636477654628962
itr: 1, im_nbr: 2, norm: 0.20076567905611156, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.024546233736134956
itr: 1, im_nbr: 2, norm: 0.2001680637292857, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.02926874460652777
itr: 1, im_nbr: 2, norm: 0.19955923858112729, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.03497634701509377
itr: 1, im_nbr: 2, norm: 0.198957966268733, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.04187785293472668
itr: 1, im_nbr: 2, norm: 0.19839516884009473, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.05022495968805926
itr: 1, im_nbr: 2, norm: 0.19792007750346582, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.06032401357077471
itr: 1, im_nbr: 2, norm: 0.19760932405671078, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.07254458808351702
itr: 1, im_nbr: 2, norm: 0.19758005664898085, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.08733933367289468
itr: 1, im_nbr: 2, norm: 0.19800854000764215, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.10525113830657572
itr: 1, im_nbr: 2, norm: 0.19915506047825435, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.12693991758707246
itr: 1, im_nbr: 2, norm: 0.20139712626403689, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.1532089940145026
itr: 1, im_nbr: 2, norm: 0.2052691253953054, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.18503107705338792
itr: 1, im_nbr: 2, norm: 0.2115034863357141, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.22358089262447028
itr: 1, im_nbr: 2, norm: 0.22106636986940284, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.2702729137515999
itr: 1, im_nbr: 2, norm: 0.2351703559068136, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.3268123045696424
itr: 1, im_nbr: 2, norm: 0.2552594619807057, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.39524014026289384
itr: 1, im_nbr: 2, norm: 0.2829731043314117, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.47798080137938226
itr: 1, im_nbr: 2, norm: 0.3200947213242232, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.5778945478580011
itr: 1, im_nbr: 2, norm: 0.3685655771708434, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.6983501835768722
itr: 1, im_nbr: 2, norm: 0.4304838432202725, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.8431628099015144
itr: 1, im_nbr: 2, norm: 0.5081737619211357, target norm: 8.0, |f(Ax) - f(A(x+r))|: 1.0166329147524216
itr: 1, im_nbr: 2, norm: 0.6042251161559532, target norm: 8.0, |f(Ax) - f(A(x+r))|: 1.2232572258119998
itr: 1, im_nbr: 2, norm: 0.7215022781959132, target norm: 8.0, |f(Ax) - f(A(x+r))|: 1.4676003077361848
itr: 1, im_nbr: 2, norm: 0.8631540470640269, target norm: 8.0, |f(Ax) - f(A(x+r))|: 1.7539640882322505
itr: 1, im_nbr: 2, norm: 1.032464600641603, target norm: 8.0, |f(Ax) - f(A(x+r))|: 2.0855249529165656
itr: 1, im_nbr: 2, norm: 1.2323800435586438, target norm: 8.0, |f(Ax) - f(A(x+r))|: 2.463923246856489
itr: 1, im_nbr: 2, norm: 1.465670576738073, target norm: 8.0, |f(Ax) - f(A(x+r))|: 2.8889401639282277
itr: 1, im_nbr: 2, norm: 1.7341723028807845, target norm: 8.0, |f(Ax) - f(A(x+r))|: 3.3582860536903727
itr: 1, im_nbr: 2, norm: 2.0394836993669165, target norm: 8.0, |f(Ax) - f(A(x+r))|: 3.871566000795926
itr: 1, im_nbr: 2, norm: 2.382989465589852, target norm: 8.0, |f(Ax) - f(A(x+r))|: 4.425420161434722
itr: 1, im_nbr: 2, norm: 2.765468169176497, target norm: 8.0, |f(Ax) - f(A(x+r))|: 5.020675599606771
itr: 1, im_nbr: 2, norm: 3.189208407266522, target norm: 8.0, |f(Ax) - f(A(x+r))|: 5.661528235769893
itr: 1, im_nbr: 2, norm: 3.6565314125011597, target norm: 8.0, |f(Ax) - f(A(x+r))|: 6.347912339950679
itr: 1, im_nbr: 2, norm: 4.167943224763932, target norm: 8.0, |f(Ax) - f(A(x+r))|: 7.082378291790378
itr: 1, im_nbr: 2, norm: 4.727479734579156, target norm: 8.0, |f(Ax) - f(A(x+r))|: 7.869138313028187
itr: 1, im_nbr: 2, norm: 5.338182426866705, target norm: 8.0, |f(Ax) - f(A(x+r))|: 8.71177449171825
itr: 1, im_nbr: 2, norm: 6.004388974060013, target norm: 8.0, |f(Ax) - f(A(x+r))|: 9.614759088394392
itr: 1, im_nbr: 2, norm: 6.730247352910436, target norm: 8.0, |f(Ax) - f(A(x+r))|: 10.57635726527187
itr: 1, im_nbr: 2, norm: 7.519500619655843, target norm: 8.0, |f(Ax) - f(A(x+r))|: 11.59604375809321
itr: 1, im_nbr: 2, norm: 8.376194070944365, target norm: 8.0, |f(Ax) - f(A(x+r))|: 12.674381559483853
itr: 1, im_nbr: 3, norm: 0.20888883147194948, target norm: 8.0, |f(Ax) - f(A(x+r))|: 3.747603226441202e-05
itr: 1, im_nbr: 3, norm: 0.20883184038196587, target norm: 8.0, |f(Ax) - f(A(x+r))|: 9.151398320472998e-05
itr: 1, im_nbr: 3, norm: 0.20875891981176256, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.00016105410679217793
itr: 1, im_nbr: 3, norm: 0.20867121615648418, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.00024530744893629623
itr: 1, im_nbr: 3, norm: 0.20856967921021197, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0003437480827248944
itr: 1, im_nbr: 3, norm: 0.2084550807349879, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.00045611399183819617
itr: 1, im_nbr: 3, norm: 0.2083280298272608, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0005824172013974283
itr: 1, im_nbr: 3, norm: 0.20818898541738434, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0007229641733786681
itr: 1, im_nbr: 3, norm: 0.20803826611474213, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0008783886635279047
itr: 1, im_nbr: 3, norm: 0.20787605771665257, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0010496972861387664
itr: 1, im_nbr: 3, norm: 0.2077024185916644, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0012383324315822356
itr: 1, im_nbr: 3, norm: 0.20751728284708643, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0014462549154379833
itr: 1, im_nbr: 3, norm: 0.20732046182287722, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0016760508468664705
itr: 1, im_nbr: 3, norm: 0.2071116433206367, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0019310663087327383
itr: 1, im_nbr: 3, norm: 0.2068903896434168, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0022155734148850185
itr: 1, im_nbr: 3, norm: 0.20665613375324923, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0025349785129280115
itr: 1, im_nbr: 3, norm: 0.20640817402273884, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.002896073945225673
itr: 1, im_nbr: 3, norm: 0.20614566804263168, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.003307338582104072
itr: 1, im_nbr: 3, norm: 0.20586762555062327, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0037793018112910787
itr: 1, im_nbr: 3, norm: 0.20557290268648845, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.00432496731706985
itr: 1, im_nbr: 3, norm: 0.20526019662707365, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.004960324994389563
itr: 1, im_nbr: 3, norm: 0.2049280440370735, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.005704932996008631
itr: 1, im_nbr: 3, norm: 0.20457482818991268, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.006582614686849041
itr: 1, im_nbr: 3, norm: 0.2041987958989113, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.007622308747939405
itr: 1, im_nbr: 3, norm: 0.2037980942643729, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.008859120456610595
itr: 1, im_nbr: 3, norm: 0.20337083562973401, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.010335466375536223
itr: 1, im_nbr: 3, norm: 0.20291521623081984, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.012102540875673402
itr: 1, im_nbr: 3, norm: 0.20242970019044662, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.014222154188431898
itr: 1, im_nbr: 3, norm: 0.20191332556167635, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.016768730826546285
itr: 1, im_nbr: 3, norm: 0.2013661482163663, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.01983252026056989
itr: 1, im_nbr: 3, norm: 0.20078996294311774, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.023522321656616975
itr: 1, im_nbr: 3, norm: 0.20018940008954114, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.027969394586514047
itr: 1, im_nbr: 3, norm: 0.19957353494761745, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.033332339690406235
itr: 1, im_nbr: 3, norm: 0.1989583681339232, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.03980310454835726
itr: 1, im_nbr: 3, norm: 0.19837047600624014, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.04761373539100595
itr: 1, im_nbr: 3, norm: 0.1978523735905694, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.057045639140293945
itr: 1, im_nbr: 3, norm: 0.19747043221970742, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.06843879985660033
itr: 1, im_nbr: 3, norm: 0.19732631899294248, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.08220449643515278
itr: 1, im_nbr: 3, norm: 0.19757305326942545, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.09883868762918699
itr: 1, im_nbr: 3, norm: 0.19843731068874457, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.11894599974829274
itr: 1, im_nbr: 3, norm: 0.20024875941510376, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.14325517103846677
itr: 1, im_nbr: 3, norm: 0.20347605625665643, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.17264098936307473
itr: 1, im_nbr: 3, norm: 0.2087667260967008, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.20816169427494238
itr: 1, im_nbr: 3, norm: 0.21698166707471025, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.2510708046050201
itr: 1, im_nbr: 3, norm: 0.22921672888826392, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.3029113351379682
itr: 1, im_nbr: 3, norm: 0.24679659672021392, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.36550955825482373
itr: 1, im_nbr: 3, norm: 0.27124188767291246, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.44102842815649573
itr: 1, im_nbr: 3, norm: 0.3042293238778497, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.532065454276658
itr: 1, im_nbr: 3, norm: 0.3475606887777746, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.6416220646155749
itr: 1, im_nbr: 3, norm: 0.4031930650932321, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.7731727422882354
itr: 1, im_nbr: 3, norm: 0.47326262028470867, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.9306538093876767
itr: 1, im_nbr: 3, norm: 0.5601463183640346, target norm: 8.0, |f(Ax) - f(A(x+r))|: 1.1182634389228177
itr: 1, im_nbr: 3, norm: 0.666447708838451, target norm: 8.0, |f(Ax) - f(A(x+r))|: 1.3402909860520698
itr: 1, im_nbr: 3, norm: 0.7950967882301182, target norm: 8.0, |f(Ax) - f(A(x+r))|: 1.6013575394862913
itr: 1, im_nbr: 3, norm: 0.9491897419278424, target norm: 8.0, |f(Ax) - f(A(x+r))|: 1.9055676242962374
itr: 1, im_nbr: 3, norm: 1.132012079393536, target norm: 8.0, |f(Ax) - f(A(x+r))|: 2.2559779814323484
itr: 1, im_nbr: 3, norm: 1.346537371068069, target norm: 8.0, |f(Ax) - f(A(x+r))|: 2.6541408255311145
itr: 1, im_nbr: 3, norm: 1.5954811603992005, target norm: 8.0, |f(Ax) - f(A(x+r))|: 3.098744795485069
itr: 1, im_nbr: 3, norm: 1.880567197180556, target norm: 8.0, |f(Ax) - f(A(x+r))|: 3.588071648946869
itr: 1, im_nbr: 3, norm: 2.2030431530793515, target norm: 8.0, |f(Ax) - f(A(x+r))|: 4.120243730980003
itr: 1, im_nbr: 3, norm: 2.56445992932237, target norm: 8.0, |f(Ax) - f(A(x+r))|: 4.69905066946329
itr: 1, im_nbr: 3, norm: 2.967853173903874, target norm: 8.0, |f(Ax) - f(A(x+r))|: 5.330148924862302
itr: 1, im_nbr: 3, norm: 3.4155602126584146, target norm: 8.0, |f(Ax) - f(A(x+r))|: 6.012337369741679
itr: 1, im_nbr: 3, norm: 3.910745981499321, target norm: 8.0, |f(Ax) - f(A(x+r))|: 6.747859972155771
itr: 1, im_nbr: 3, norm: 4.455318340945337, target norm: 8.0, |f(Ax) - f(A(x+r))|: 7.538150720289114
itr: 1, im_nbr: 3, norm: 5.053345776687991, target norm: 8.0, |f(Ax) - f(A(x+r))|: 8.385245000913311
itr: 1, im_nbr: 3, norm: 5.7077232121898, target norm: 8.0, |f(Ax) - f(A(x+r))|: 9.289063481541433
itr: 1, im_nbr: 3, norm: 6.422504667906766, target norm: 8.0, |f(Ax) - f(A(x+r))|: 10.247627450771844
itr: 1, im_nbr: 3, norm: 7.1999526257969455, target norm: 8.0, |f(Ax) - f(A(x+r))|: 11.258083398499114
itr: 1, im_nbr: 3, norm: 8.042903692824712, target norm: 8.0, |f(Ax) - f(A(x+r))|: 12.324158796249398
itr: 1, im_nbr: 4, norm: 0.2087786021861308, target norm: 8.0, |f(Ax) - f(A(x+r))|: 3.735169080295386e-05
itr: 1, im_nbr: 4, norm: 0.2087216390565554, target norm: 8.0, |f(Ax) - f(A(x+r))|: 9.120603246901671e-05
itr: 1, im_nbr: 4, norm: 0.2086487509609305, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.00016050155291985044
itr: 1, im_nbr: 4, norm: 0.20856108175068042, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0002444438405284595
itr: 1, im_nbr: 4, norm: 0.20845957871016113, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0003424966766635736
itr: 1, im_nbr: 4, norm: 0.20834501121252066, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0004543811999365754
itr: 1, im_nbr: 4, norm: 0.20821798617690535, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.000580083549812742
itr: 1, im_nbr: 4, norm: 0.20807896066748202, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0007198722745149461
itr: 1, im_nbr: 4, norm: 0.20792825189127798, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.000874325982674981
itr: 1, im_nbr: 4, norm: 0.20776604489124278, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0010443736522584095
itr: 1, im_nbr: 4, norm: 0.2075923980550376, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0012313493940876107
itr: 1, im_nbr: 4, norm: 0.20740724664641372, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0014370646767991498
itr: 1, im_nbr: 4, norm: 0.20721040432899526, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0016639005541303228
itr: 1, im_nbr: 4, norm: 0.20700156310244397, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.001914923192164767
itr: 1, im_nbr: 4, norm: 0.206780291380915, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.002194031023343748
itr: 1, im_nbr: 4, norm: 0.206546030632815, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.002506132036768727
itr: 1, im_nbr: 4, norm: 0.20629809064937074, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0028573585606372154
itr: 1, im_nbr: 4, norm: 0.2060356437233545, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0032553266954035627
itr: 1, im_nbr: 4, norm: 0.2057577182749854, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0037094437689821906
itr: 1, im_nbr: 4, norm: 0.20546319279573846, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0042312599421008845
itr: 1, im_nbr: 4, norm: 0.2051507898912133, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.004834925593969531
itr: 1, im_nbr: 4, norm: 0.20481907418537115, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.005537661420024956
itr: 1, im_nbr: 4, norm: 0.20446645739695327, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.00636034341433798
itr: 1, im_nbr: 4, norm: 0.20409120707952746, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.007328267797556629
itr: 1, im_nbr: 4, norm: 0.20369147544400754, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.008471901084406869
itr: 1, im_nbr: 4, norm: 0.2032653539128854, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.009827886932882777
itr: 1, im_nbr: 4, norm: 0.20281095377834527, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.011440298283225313
itr: 1, im_nbr: 4, norm: 0.20232656141064384, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.013361955770759451
itr: 1, im_nbr: 4, norm: 0.20181086167276993, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.01565620228395513
itr: 1, im_nbr: 4, norm: 0.20126330287330377, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.018399091347398255
itr: 1, im_nbr: 4, norm: 0.20068462563448325, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.021682072830995137
itr: 1, im_nbr: 4, norm: 0.2000776970097878, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.02561482037699678
itr: 1, im_nbr: 4, norm: 0.19944875415544572, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.03032882315304598
itr: 1, im_nbr: 4, norm: 0.19880926663731233, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.035981769094213356
itr: 1, im_nbr: 4, norm: 0.19817857748041107, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.04276435814792273
itr: 1, im_nbr: 4, norm: 0.1975879663316563, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.05090534907322722
itr: 1, im_nbr: 4, norm: 0.19708638329757613, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.06067893178175271
itr: 1, im_nbr: 4, norm: 0.19674884215648444, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.07241585112351391
itr: 1, im_nbr: 4, norm: 0.19668825520811692, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.08651485447162681
itr: 1, im_nbr: 4, norm: 0.19707189458592786, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.10345391352309902
itr: 1, im_nbr: 4, norm: 0.19814330966499982, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.12380768960626459
itr: 1, im_nbr: 4, norm: 0.2002506365233271, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.14827030296605234
itr: 1, im_nbr: 4, norm: 0.20387990935122452, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.1776698014534044
itr: 1, im_nbr: 4, norm: 0.20968872542665154, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.21300588381833094
itr: 1, im_nbr: 4, norm: 0.2185358137246863, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.2554752395765995
itr: 1, im_nbr: 4, norm: 0.23148952856557067, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.30647827976621483
itr: 1, im_nbr: 4, norm: 0.2498156623357633, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.3677042205786362
itr: 1, im_nbr: 4, norm: 0.27494750266290124, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.44119854435786077
itr: 1, im_nbr: 4, norm: 0.3084504631368305, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.5293071775606817
itr: 1, im_nbr: 4, norm: 0.35199963250911953, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.6347863067579419
itr: 1, im_nbr: 4, norm: 0.4074140602109048, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.7608645761599725
itr: 1, im_nbr: 4, norm: 0.47670667394367267, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.9112075450084932
itr: 1, im_nbr: 4, norm: 0.5621230019754859, target norm: 8.0, |f(Ax) - f(A(x+r))|: 1.089795872273786
itr: 1, im_nbr: 4, norm: 0.6662298581976338, target norm: 8.0, |f(Ax) - f(A(x+r))|: 1.3011416434631204
itr: 1, im_nbr: 4, norm: 0.7918787286641539, target norm: 8.0, |f(Ax) - f(A(x+r))|: 1.5496563113055395
itr: 1, im_nbr: 4, norm: 0.9421825167186524, target norm: 8.0, |f(Ax) - f(A(x+r))|: 1.8391315064829201
itr: 1, im_nbr: 4, norm: 1.1202735596879427, target norm: 8.0, |f(Ax) - f(A(x+r))|: 2.173299759900722
itr: 1, im_nbr: 4, norm: 1.3295543413162536, target norm: 8.0, |f(Ax) - f(A(x+r))|: 2.5548477788129578
itr: 1, im_nbr: 4, norm: 1.5730975300345273, target norm: 8.0, |f(Ax) - f(A(x+r))|: 2.984063437471639
itr: 1, im_nbr: 4, norm: 1.8531805861350623, target norm: 8.0, |f(Ax) - f(A(x+r))|: 3.460287819788321
itr: 1, im_nbr: 4, norm: 2.1724315225973325, target norm: 8.0, |f(Ax) - f(A(x+r))|: 3.984359011703902
itr: 1, im_nbr: 4, norm: 2.5330857462661425, target norm: 8.0, |f(Ax) - f(A(x+r))|: 4.554250381348838
itr: 1, im_nbr: 4, norm: 2.9362457584891395, target norm: 8.0, |f(Ax) - f(A(x+r))|: 5.167003034338456
itr: 1, im_nbr: 4, norm: 3.3827021012875247, target norm: 8.0, |f(Ax) - f(A(x+r))|: 5.822085643343075
itr: 1, im_nbr: 4, norm: 3.8745062191390853, target norm: 8.0, |f(Ax) - f(A(x+r))|: 6.521684179989675
itr: 1, im_nbr: 4, norm: 4.412867061598352, target norm: 8.0, |f(Ax) - f(A(x+r))|: 7.265056155156739
itr: 1, im_nbr: 4, norm: 4.9993776627544095, target norm: 8.0, |f(Ax) - f(A(x+r))|: 8.053976558044099
itr: 1, im_nbr: 4, norm: 5.63639913887138, target norm: 8.0, |f(Ax) - f(A(x+r))|: 8.892114787474961
itr: 1, im_nbr: 4, norm: 6.326597940675769, target norm: 8.0, |f(Ax) - f(A(x+r))|: 9.780013091826303
itr: 1, im_nbr: 4, norm: 7.072063391457958, target norm: 8.0, |f(Ax) - f(A(x+r))|: 10.720594521394025
itr: 1, im_nbr: 4, norm: 7.8766237684143645, target norm: 8.0, |f(Ax) - f(A(x+r))|: 11.71790386072679
itr: 1, im_nbr: 4, norm: 8.744598897832734, target norm: 8.0, |f(Ax) - f(A(x+r))|: 12.772947689117084
itr: 1, im_nbr: 5, norm: 0.20893555020803023, target norm: 8.0, |f(Ax) - f(A(x+r))|: 3.746726839123376e-05
itr: 1, im_nbr: 5, norm: 0.208878548830364, target norm: 8.0, |f(Ax) - f(A(x+r))|: 9.149185400200481e-05
itr: 1, im_nbr: 5, norm: 0.20880561897560876, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.00016101404499454988
itr: 1, im_nbr: 5, norm: 0.20871790965609566, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.00024524560172515034
itr: 1, im_nbr: 5, norm: 0.2086163734145651, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.00034366250073139244
itr: 1, im_nbr: 5, norm: 0.2085017848370294, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0004560061103594268
itr: 1, im_nbr: 5, norm: 0.2083747558610625, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0005822944620010116
itr: 1, im_nbr: 5, norm: 0.20823574819755566, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0007228433962156891
itr: 1, im_nbr: 5, norm: 0.20808508318864405, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0008783002328492718
itr: 1, im_nbr: 5, norm: 0.2079229492110704, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0010496922065174187
itr: 1, im_nbr: 5, norm: 0.2077494069503227, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0012384908255103884
itr: 1, im_nbr: 5, norm: 0.20756439261056409, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0014466974385708828
itr: 1, im_nbr: 5, norm: 0.20736771919891173, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.001676953577421185
itr: 1, im_nbr: 5, norm: 0.20715907576916037, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0019326808891357737
itr: 1, im_nbr: 5, norm: 0.20693802531708472, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0022182528033668513
itr: 1, im_nbr: 5, norm: 0.2067040004647862, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0025392127625086286
itr: 1, im_nbr: 5, norm: 0.20645629828726728, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.002902526577090134
itr: 1, im_nbr: 5, norm: 0.20619407473469228, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.0033168984821420667
itr: 1, im_nbr: 5, norm: 0.20591633634809153, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.003793151521274633
itr: 1, im_nbr: 5, norm: 0.20562193488784988, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.004344659390756773
itr: 1, im_nbr: 5, norm: 0.20530956250066645, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.004987861389412482
itr: 1, im_nbr: 5, norm: 0.2049777507835818, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.005742888053087817
itr: 1, im_nbr: 5, norm: 0.20462487864088952, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.006634285664391064
itr: 1, im_nbr: 5, norm: 0.20424919051610194, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.007691889262594741
itr: 1, im_nbr: 5, norm: 0.20384883394926215, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.008951891735714458
itr: 1, im_nbr: 5, norm: 0.20342193229330727, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.010458033996924205
itr: 1, im_nbr: 5, norm: 0.20296671140798864, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.012263089387362295
itr: 1, im_nbr: 5, norm: 0.20248169105121674, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.01443101477396036
itr: 1, im_nbr: 5, norm: 0.20196600271912768, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.017039068074202864
itr: 1, im_nbr: 5, norm: 0.20141988111651943, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.020180427472312187
itr: 1, im_nbr: 5, norm: 0.20084542948580572, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.023967791436890425
itr: 1, im_nbr: 5, norm: 0.20024776530088542, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.028537331214683787
itr: 1, im_nbr: 5, norm: 0.1996367809960413, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.03405343216195952
itr: 1, im_nbr: 5, norm: 0.19902973200776894, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.04071614112561773
itr: 1, im_nbr: 5, norm: 0.19845518590632039, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.048765398311130165
itr: 1, im_nbr: 5, norm: 0.19795872474086285, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.058494344720236464
itr: 1, im_nbr: 5, norm: 0.1976114429516612, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.07025560367319539
itr: 1, im_nbr: 5, norm: 0.1975220382433372, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.08447813200459983
itr: 1, im_nbr: 5, norm: 0.19785423035831057, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.10168467371185096
itr: 1, im_nbr: 5, norm: 0.19885026112689982, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.12250108570820531
itr: 1, im_nbr: 5, norm: 0.20086195535276224, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.14768948966570397
itr: 1, im_nbr: 5, norm: 0.20438867396532073, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.1781747637897634
itr: 1, im_nbr: 5, norm: 0.21011794171379136, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.21504882346760906
itr: 1, im_nbr: 5, norm: 0.21895930862284357, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.2596616577323034
itr: 1, im_nbr: 5, norm: 0.23206598551143318, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.31363099583305665
itr: 1, im_nbr: 5, norm: 0.2508207806799805, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.3788708133416215
itr: 1, im_nbr: 5, norm: 0.27680214976634576, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.45766745072615445
itr: 1, im_nbr: 5, norm: 0.3117377788898306, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.5527370652973901
itr: 1, im_nbr: 5, norm: 0.3575029369849725, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.6673070428798191
itr: 1, im_nbr: 5, norm: 0.4161298094750531, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.8049957375888285
itr: 1, im_nbr: 5, norm: 0.48984245239324176, target norm: 8.0, |f(Ax) - f(A(x+r))|: 0.9698794872335168
itr: 1, im_nbr: 5, norm: 0.5811513946278584, target norm: 8.0, |f(Ax) - f(A(x+r))|: 1.1663443894708108
itr: 1, im_nbr: 5, norm: 0.6927647213200396, target norm: 8.0, |f(Ax) - f(A(x+r))|: 1.3983379298949878
itr: 1, im_nbr: 5, norm: 0.8275436488028861, target norm: 8.0, |f(Ax) - f(A(x+r))|: 1.67009578250724
itr: 1, im_nbr: 5, norm: 0.988640548830146, target norm: 8.0, |f(Ax) - f(A(x+r))|: 1.9847167689766088
itr: 1, im_nbr: 5, norm: 1.178866150493304, target norm: 8.0, |f(Ax) - f(A(x+r))|: 2.3443285276184396
itr: 1, im_nbr: 5, norm: 1.4008724231893004, target norm: 8.0, |f(Ax) - f(A(x+r))|: 2.7500640054611867
itr: 1, im_nbr: 5, norm: 1.6573103691796423, target norm: 8.0, |f(Ax) - f(A(x+r))|: 3.2034917048430254
itr: 1, im_nbr: 5, norm: 1.9505827499502792, target norm: 8.0, |f(Ax) - f(A(x+r))|: 3.7016698215733608
itr: 1, im_nbr: 5, norm: 2.281722636738609, target norm: 8.0, |f(Ax) - f(A(x+r))|: 4.246010053872621
itr: 1, im_nbr: 5, norm: 2.6521671213682967, target norm: 8.0, |f(Ax) - f(A(x+r))|: 4.832988125354114
itr: 1, im_nbr: 5, norm: 3.0641629843148235, target norm: 8.0, |f(Ax) - f(A(x+r))|: 5.469331801580877
itr: 1, im_nbr: 5, norm: 3.5196165901549943, target norm: 8.0, |f(Ax) - f(A(x+r))|: 6.151744312791068
itr: 1, im_nbr: 5, norm: 4.0204756926675875, target norm: 8.0, |f(Ax) - f(A(x+r))|: 6.884009651689836
itr: 1, im_nbr: 5, norm: 4.569469350203482, target norm: 8.0, |f(Ax) - f(A(x+r))|: 7.670165752966181
itr: 1, im_nbr: 5, norm: 5.1699504784797705, target norm: 8.0, |f(Ax) - f(A(x+r))|: 8.510273361804472
itr: 1, im_nbr: 5, norm: 5.825350157544106, target norm: 8.0, |f(Ax) - f(A(x+r))|: 9.408280975707527
itr: 1, im_nbr: 5, norm: 6.539388118156492, target norm: 8.0, |f(Ax) - f(A(x+r))|: 10.363642032611466
itr: 1, im_nbr: 5, norm: 7.316025825741854, target norm: 8.0, |f(Ax) - f(A(x+r))|: 11.378851016868474
itr: 1, im_nbr: 5, norm: 8.159526899485227, target norm: 8.0, |f(Ax) - f(A(x+r))|: 12.453305264179958

